A Batched Hartigan's $k$-Means Clustering

Hartigan's $k$-means algorithm has theoretical advantages over the standard Lloyd's variant, which has become synonymous with "$k$-means". Yet, Hartigan's algorithm is far slower in practice due to its inherently sequential calculations. We devise a Batched Hartigan's method that enables vectorized calculation by exploiting the triangle inequality to expose a set of parallel-safe updates and a smaller set of sequential updates. This makes Hartigan's method competitive with Lloyd's in execution speed for the first time.

==> figures/impl_speed_agg_clean.csv <==
dataset,N,D,ND,batched_hartigan,hartigan_cpp,lederman_hartigan
Letter,20000,16,320000,0.0526644,0.0634565,0.346975
MAGIC Gamma,19020,10,190200,0.0461779,0.0431418,0.289916
SUSY,5000000,18,90000000,16.3615,182.193,130.468
Sepsis,110341,3,331023,0.0292708,0.193498,0.102251
Shuttle,58000,7,406000,0.192432,0.170211,0.248101
Superconductivity,21263,81,1722303,0.0308561,0.288984,0.547033
aloi,108000,128,13824000,0.502757,7.87104,12.9337
cod-rna,59535,8,476280,0.0547637,0.343819,0.43323
connect-4,67557,126,8512182,0.380761,3.83745,8.87935
covtype,581012,54,31374648,1.85294,31.7045,61.3298
mnist,60000,780,46800000,1.04145,18.5815,54.5337
phishing,11055,68,751740,0.0249489,0.0825557,0.254843
skin-nonskin,245057,3,735171,0.177231,0.63214,0.868159


==> figures/impl_speed_seconds.csv <==
dataset,N,D,batched_hartigan,hartigan_cpp,lederman_hartigan
phishing,11055,68,0.025,0.083,0.255
MAGIC Gamma,19020,10,0.046,0.043,0.290
Letter,20000,16,0.053,0.063,0.347
Superconductivity,21263,81,0.031,0.289,0.547
Shuttle,58000,7,0.192,0.170,0.248
cod-rna,59535,8,0.055,0.344,0.433
mnist,60000,780,1.041,18.581,54.534
connect-4,67557,126,0.381,3.837,8.879
aloi,108000,128,0.503,7.871,12.934
Sepsis,110341,3,0.029,0.193,0.102
skin-nonskin,245057,3,0.177,0.632,0.868
covtype,581012,54,1.853,31.704,61.330
SUSY,5000000,18,16.361,182.193,130.468


==> figures/per_k_speedup.csv <==
dataset,dataset_index,k,k_index,prior_hartigan,elkan,batched_hartigan,log2_prior_hartigan,log2_elkan,log2_batched_hartigan
Shuttle,0,2,0,0.335829,2.556188,1.185838,-1.574200,1.353994,0.245907
Shuttle,0,4,1,0.341310,4.009091,1.980212,-1.550844,2.003275,0.985655
Shuttle,0,8,2,0.861858,5.837870,0.806170,-0.214477,2.545442,-0.310845
Shuttle,0,16,3,0.795771,4.688049,0.703880,-0.329575,2.228988,-0.506599
Shuttle,0,32,4,0.817230,4.286861,1.212412,-0.291185,2.099921,0.277880
Shuttle,0,64,5,0.912773,4.506016,2.348617,-0.131671,2.171852,1.231811
Shuttle,0,128,6,1.153293,4.352251,3.439065,0.205760,2.121762,1.782016
cod-rna,1,2,0,2.995807,9.559997,4.765176,1.582945,3.257010,2.252530
cod-rna,1,4,1,4.246171,9.706704,6.010171,2.086163,3.278982,2.587406
cod-rna,1,8,2,1.772672,8.382877,6.283553,0.825926,3.067445,2.651581
cod-rna,1,16,3,0.893368,6.087597,4.831153,-0.162673,2.605873,2.272368
cod-rna,1,32,4,0.261087,7.193717,3.543205,-1.937400,2.846737,1.825055
cod-rna,1,64,5,0.239380,8.223221,2.580958,-2.062623,3.039704,1.367907
cod-rna,1,128,6,0.137266,7.456580,2.961177,-2.864957,2.898514,1.566171
mnist,2,2,0,4.649739,23.725969,21.330387,2.217150,4.568395,4.414838
mnist,2,4,1,5.910802,23.427696,26.007131,2.563354,4.550143,4.700835
mnist,2,8,2,2.738842,19.586151,21.944455,1.453566,4.291762,4.455785
mnist,2,16,3,0.989796,14.228829,17.659897,-0.014796,3.830745,4.142405
mnist,2,32,4,0.265167,12.871981,14.619701,-1.915026,3.686162,3.869842
mnist,2,64,5,0.375901,11.438486,11.804819,-1.411574,3.515824,3.561304
mnist,2,128,6,0.127890,8.407518,6.386797,-2.967019,3.071680,2.675093
connect-4,3,2,0,4.516252,16.584828,9.536402,2.175126,4.051792,3.253445
connect-4,3,4,1,2.322302,13.938044,10.807479,1.215556,3.800956,3.433958
connect-4,3,8,2,3.091276,15.285999,13.134629,1.628203,3.934139,3.715304
connect-4,3,16,3,1.091412,12.949648,10.999656,0.126196,3.694841,3.459386
connect-4,3,32,4,1.024052,13.011635,10.421683,0.034288,3.701730,3.381516
connect-4,3,64,5,0.392107,8.617396,5.497227,-1.350681,3.107252,2.458704
connect-4,3,128,6,0.264532,6.402716,4.138013,-1.918485,2.678684,2.048938
aloi,4,2,0,3.733770,21.849237,15.985646,1.900633,4.449511,3.998705
aloi,4,4,1,1.621150,21.540769,17.348863,0.697018,4.428998,4.116769
aloi,4,8,2,1.084503,17.252526,12.888634,0.117035,4.108736,3.688028
aloi,4,16,3,1.237472,16.805949,19.373554,0.307396,4.070900,4.276017
aloi,4,32,4,1.117382,10.639459,13.814584,0.160122,3.411353,3.788120
aloi,4,64,5,0.443728,6.158724,9.761869,-1.172251,2.622632,3.287157
aloi,4,128,6,0.240894,4.696144,5.255707,-2.053529,2.231477,2.393885
Sepsis,5,2,0,1.647109,4.433485,1.736201,0.719936,2.148441,0.795934
Sepsis,5,4,1,1.042220,4.602269,2.098354,0.059659,2.202345,1.069258
Sepsis,5,8,2,0.514718,3.756308,1.776084,-0.958147,1.909315,0.828699
Sepsis,5,16,3,0.232974,2.778120,1.642336,-2.101759,1.474109,0.715750
Sepsis,5,32,4,0.290264,3.660635,2.434207,-1.784564,1.872094,1.283452
Sepsis,5,64,5,0.518243,4.597817,2.890675,-0.948298,2.200949,1.531407
Sepsis,5,128,6,0.473782,5.142094,3.246881,-1.077705,2.362356,1.699054
skin-nonskin,6,2,0,1.177600,6.552634,3.151473,0.235849,2.712075,1.656026
skin-nonskin,6,4,1,0.857336,6.848296,3.579918,-0.222067,2.775745,1.839926
skin-nonskin,6,8,2,0.984469,7.118736,3.586347,-0.022582,2.831621,1.842515
skin-nonskin,6,16,3,0.926654,6.777332,3.305150,-0.109897,2.760718,1.724716
skin-nonskin,6,32,4,0.908974,6.422604,3.848988,-0.137689,2.683158,1.944479
skin-nonskin,6,64,5,0.944745,7.492071,5.749937,-0.082003,2.905365,2.523546
skin-nonskin,6,128,6,0.533112,6.879586,4.506960,-0.907490,2.782322,2.172155
covtype,7,2,0,1.868409,17.285650,10.009565,0.901811,4.111503,3.323307
covtype,7,4,1,1.845888,21.406696,16.617180,0.884315,4.419990,4.054604
covtype,7,8,2,1.836427,18.641845,18.736707,0.876901,4.220473,4.227796
covtype,7,16,3,0.961860,12.184327,16.457791,-0.056101,3.606955,4.040699
covtype,7,32,4,1.204304,10.429650,17.200025,0.268200,3.382619,4.104339
covtype,7,64,5,0.734631,7.610936,11.370397,-0.444908,2.928074,3.507211
covtype,7,128,6,0.276073,4.771637,6.857324,-1.856876,2.254484,2.777646


==> figures/runtime_seconds.csv <==
dataset,N,D,lloyd,elkan,hamerly,batched_hartigan
phishing,11055,68,0.136,0.016,0.062,0.025
MAGIC Gamma,19020,10,0.154,0.049,0.046,0.046
Letter,20000,16,0.211,0.051,0.052,0.053
Superconductivity,21263,81,0.215,0.018,0.088,0.031
Shuttle,58000,7,0.135,0.029,0.051,0.192
cod-rna,59535,8,0.301,0.036,0.029,0.055
mnist,60000,780,18.392,1.293,14.842,1.041
connect-4,67557,126,4.188,0.323,2.082,0.381
aloi,108000,128,9.740,0.580,2.710,0.503
Sepsis,110341,3,0.061,0.016,0.011,0.029
skin-nonskin,245057,3,0.586,0.086,0.077,0.177
covtype,581012,54,30.495,2.503,4.269,1.853
SUSY,5000000,18,,26.660,20.912,16.361


==> figures/sse_ratio_agg.csv <==
idx,dataset,hartigan_ratio,batched_ratio
0,Letter,0.999140,0.998767
1,MAGIC Gamma,0.999983,0.999991
2,Sepsis,1.000000,1.000000
3,Shuttle,0.988311,0.988311
4,Superconductivity,0.999922,0.999923
5,aloi,0.999999,0.999999
6,cod-rna,0.999990,1.000000
7,connect-4,1.000000,1.000000
8,covtype,1.000000,1.000000
9,mnist,0.999999,0.999999
10,phishing,0.999958,1.000048
11,skin-nonskin,1.000000,1.000000

